The Ensemble Epanechnikov Mixture Filter

In the high-dimensional setting, Gaussian mixture kernel density estimates become increasingly suboptimal. In this work we aim to show that it is practical to instead use the optimal multivariate Epanechnikov kernel. We make use of this optimal Epanechnikov mixture kernel density estimate for the sequential filtering scenario through what we term the ensemble Epanechnikov mixture filter (EnEMF). We provide a practical implementation of the EnEMF that is as cost efficient as the comparable ensemble Gaussian mixture filter. We show on a static example that the EnEMF is robust to growth in dimension, and also that the EnEMF has a significant reduction in error per particle on the 40-variable Lorenz '96 system.

==> data/L96data.csv <==
N,EnGMF,EnGMF3STDplus,EnGMF3STDminus,EnEMF,EnEMF3STDplus,EnEMF3STDminus,EnEMF2,EnEMF23STDplus,EnEMF23STDminus,EnKF,EnKF3STDplus,EnKF3STDminus
100,4.20510690825045,4.93415089589656,3.47606292060433,4.08074329087949,7.63621431915029,0.52527226260868,4.53995618034675,6.49840878750086,2.58150357319263,2.41523219715003,2.55469133943472,2.27577305486534
200,3.71783780442014,5.67013317989631,1.76554242894396,1.6566178934687,5.37901594086722,-2.06578015392982,3.13994795580541,8.05027287737919,-1.77037696576837,2.37921162568633,2.51748159161106,2.24094165976159
300,2.84363384663058,6.27413456525526,-0.58686687199409,1.12553306657851,3.10818533450871,-0.857119201351692,2.02797518786017,7.05621999938609,-3.00026962366575,2.36561196454873,2.51124761847621,2.21997631062125
400,2.27108766224478,5.9012878834589,-1.35911255896933,0.948628207333021,1.20042089777396,0.696835516892086,1.23981728656698,4.87253370762009,-2.39289913448614,2.35941208188921,2.50041746846054,2.21840669531787
500,1.62794927084601,4.93528609634436,-1.67938755465235,0.94620932656708,1.81363072287621,0.0787879302579509,0.972865790005313,3.7013393698206,-1.75560778980998,2.35373501626162,2.50235789696853,2.20511213555471
600,1.45736791050595,4.57916628674251,-1.66443046573062,0.908701532248591,0.991506328325852,0.825896736171331,0.850368283853922,3.21950164908241,-1.51876508137457,2.35199393729784,2.48902208652296,2.21496578807273
700,1.12812647480104,3.62837743699324,-1.37212448739117,0.898839416076884,0.980352742648672,0.817326089505095,0.801409211918618,2.68645784519543,-1.08363942135819,2.34897662476826,2.49679537904474,2.20115787049177
800,0.823275221016445,2.14352726003726,-0.496976818004366,0.884452145550209,0.948109702659905,0.820794588440513,0.725281013671929,1.90056845370207,-0.450006426358215,2.36425270965596,2.48994523940958,2.23856017990234
900,0.860590858201713,2.65612942760141,-0.934947711197983,0.879927704963011,0.952060397920454,0.807795012005567,0.678121054576688,1.05043588017135,0.305806228982023,2.36120361451489,2.50675326475199,2.21565396427779
1000,0.838905170797273,2.2736170576183,-0.595806716023751,0.874487175783686,0.943046912436708,0.805927439130663,0.658810655727012,0.700117737922088,0.617503573531937,2.35493880249088,2.49047558210284,2.21940202287893


==> data/L96datajournal.csv <==
Ns,rmseEnGMF,rmseEnEMF,rmseEnEMFUKF,rmseEnKF
25,4.444468457432,5.02739192550791,5.02044641110487,2.62496912068148
50,4.32544147705783,4.9354373998364,4.95922964502967,2.48294625063821
75,4.21329475738542,4.60654365909211,4.63735740750156,2.44293955161754
100,4.09379287273827,3.66961077992188,3.83054691428332,2.41782724774302
125,3.94067378933815,2.86693281203364,2.67446776809034,2.40273660567841
150,3.71931759613252,2.01687996892861,1.82204320136288,2.38802499871579
175,3.61705856931996,1.64467939507756,1.63686040730356,2.38590907760789
200,3.26117365995829,1.33400016638202,1.34457488926874,2.37835519745664
225,3.1973315335563,1.06920622621947,1.409846861129,2.37443331309055
250,2.81656084047544,0.948047920531531,1.27645867178751,2.37382585199527
275,2.57283974780895,0.960643719132979,1.282542393782,2.36188772861341
300,2.42767983311551,0.964385911723244,1.25059479014398,2.36555743926771
325,2.20352111072714,0.911185563550674,1.25699233190442,2.36520595104598
350,2.00948896479486,0.912565563275617,1.23737574798834,2.36728812291476
375,1.79775355223367,0.832031686604431,1.22319341070716,2.34639185966611
400,1.7968391294506,0.842659865001331,1.20006892437782,2.35781696667918
425,1.75770631013073,0.812557669564538,1.21012362258937,2.35573048071858
450,1.34464125711144,0.878567788074848,1.18668403985923,2.35736961554174
475,1.42704474385481,0.914706428531292,1.19975332900217,2.35070370232197
500,1.28221977504592,0.824815698270615,1.19977928506848,2.3712821312456


==> data/ndbananaresults.csv <==
nsT,merrsEnGMF,merrsEnEMF,merrsEnEMFUKF,merrsEnKF
2,0.268385262626832,0.250482724311645,0.141428507076707,0.883219901665522
3,0.356781320372523,0.362161494262956,0.207539881830605,0.890533842411698
4,0.413483317035181,0.41115358899373,0.24379168262248,0.896482874269821
5,0.443371270247347,0.439155391584006,0.274870956911168,0.852775086714854
6,0.456287851342968,0.435664565079797,0.287968654534525,0.806157953504453
7,0.468161610156021,0.442251669065919,0.297206048005726,0.765436119220884
8,0.477700280955767,0.438265988806233,0.304690647873128,0.729612264035637
9,0.489657747585454,0.442861803599861,0.320619739054128,0.700366192679806
10,0.509961357310553,0.390816520917401,0.294740175076393,0.678956433225651
11,0.506547660632978,0.439494911296826,0.3340425623452,0.648512309371788
12,0.51990522293018,0.437287412784473,0.338181016233409,0.616772930252399
13,0.522168585234287,0.428623872780823,0.342705737440299,0.600507625449641
14,0.549368333927487,0.427632522515355,0.347590601181745,0.584907296723386
15,0.552838190678994,0.42296206971153,0.348519144405333,0.57042680499672
16,0.566470577929668,0.414871809831544,0.350259342049037,0.555773880261044
17,0.579700030073261,0.411908983112381,0.350990018577877,0.54311862527235
18,0.578440016928111,0.405333042064309,0.351069249835965,0.525733300011097
19,0.579371474703462,0.403207630878456,0.350306984318234,0.513097037144106
20,0.612304045622057,0.403735981866722,0.354754456010007,0.520254857181404
21,0.618586527148139,0.395004503609437,0.348160718293576,0.491789287936743
22,0.618620781944444,0.392040821644369,0.351122189801884,0.487018301533473
23,0.636061258936433,0.384333986612509,0.348725864996996,0.479097116205213
24,0.652461163594019,0.384467417960459,0.347228600523841,0.469566512605748
25,0.663819977216394,0.379312431684765,0.348847463246815,0.472704851853486
26,0.651568139969597,0.375152901155261,0.343206539440798,0.453044365340405
27,0.671371838256712,0.372965071788811,0.347659705825231,0.445196202168728
28,0.676246323987684,0.370589916724201,0.344077280603473,0.440181370000449
29,0.675236612718542,0.367853380707638,0.344571057023619,0.43236285928612
30,0.699674106278812,0.363662694165167,0.343309189188748,0.42781744888675
31,0.68421898928142,0.363584211648538,0.343166404944196,0.421347164001156
32,0.724333509769461,0.357866423259823,0.340465551559146,0.418178446979692
33,0.702828165708543,0.355828861002361,0.338879743199951,0.419324406638096
34,0.730510402021286,0.351350971026298,0.335931272337739,0.410330716744637
35,0.740101469013501,0.352542003617954,0.335167228600014,0.402344780809343
36,0.737244378987931,0.347202129761666,0.335198793198954,0.398015528606887
37,0.755640382759602,0.351606772954011,0.339455225623118,0.39239142259926
38,0.748934463015468,0.343794957221488,0.334142609054891,0.38920425811759
39,0.801714924887863,0.33962933518881,0.33072373329322,0.385833003682809
40,0.779271716843366,0.339054518639969,0.329326885683384,0.380606641024423
41,0.815672518587454,0.336178176407635,0.326769088141183,0.37885747909102
42,0.808083716249532,0.334586224121313,0.328777498132084,0.37270272473865
43,0.839496279429402,0.330984681521281,0.327425307296921,0.372109164199994
44,0.824631659594445,0.330909269904441,0.325778888512623,0.368634472462983
45,0.827560741097995,0.327993581438214,0.323841777313072,0.36651429877619
46,0.834657897064189,0.327592536901082,0.322989586789337,0.361870863995819
47,0.845944324325261,0.321276405446874,0.319892084817945,0.357018453363396
48,0.844728009422598,0.320146978613472,0.320960650148363,0.352952752503895
49,0.843464706673417,0.31819004187113,0.319167403501871,0.355398531477085
50,0.841100526097725,0.318083675996681,0.322321788318011,0.367099815300519

